Regularisation, optimisation, subregularity

Regularisation theory in Banach spaces, and non--norm-squared regularisation even in finite dimensions, generally relies upon Bregman divergences to replace norm convergence. This is comparable to the extension of first-order optimisation methods to Banach spaces. Bregman divergences can, however, be somewhat suboptimal in terms of descriptiveness. Using the concept of (strong) metric subregularity, previously used to prove the fast local convergence of optimisation methods, we show norm convergence in Banach spaces and for non--norm-squared regularisation. For problems such as total variation regularised image reconstruction, the metric subregularity reduces to a geometric condition on the ground truth: flat areas in the ground truth have to compensate for the fidelity term not having second-order growth within the kernel of the forward operator. Our approach to proving such regularisation results is based on optimisation formulations of inverse problems. As a side result of the regularisation theory that we develop, we provide regularisation complexity results for optimisation methods: how many steps $N_\delta$ of the algorithm do we have to take for the approximate solutions to converge as the corruption level $\delta \searrow 0$?

==> tv-results.txt <==
delta	alpha	N	q_corrupt	q	q10	q100	q1000
1.0	0.5	101	0.360342381180027	0.21218552098153964	0.58624740426764	0.21244369235886618	0.1915138672595071
0.5	0.25	101	0.20954951387087123	0.17017533447927866	0.47722922064042367	0.1702312713806995	0.16468664423036875
0.1	0.05	101	0.12864574622832867	0.13077139065603688	0.4356656020553266	0.13077728038258452	0.1305871994270558
0.05	0.025	101	0.12534269697458872	0.12211252559431424	0.43391190466311363	0.12211499988282215	0.12212235769855771
0.01	0.005	101	0.12423413455310656	0.10852386907606092	0.4334959393519593	0.10852167574952239	0.10871343938175033
0.005	0.0025	101	0.12418572005830675	0.10405567274847213	0.43364480804778793	0.10405405379123057	0.10445600764568269
0.001	0.0005	105	0.12417499967082611	0.09566437267252813	0.4337669023554966	0.095824999852016	0.09405272083448453
0.0005	0.00025	109	0.12417482576486251	0.09338506346019582	0.4337801900699398	0.09386451376467013	0.08807304527115464
0.0001	5.0e-5	141	0.12417472806383692	0.08915494170317764	0.43378706028553166	0.09231460242885829	0.07405329598787662
5.0e-5	2.5e-5	181	0.12417471703222563	0.08631332360185132	0.4337884182259346	0.09222973926505498	0.06997278469264642
1.0e-5	5.0e-6	502	0.12417474482978784	0.07418826197555332	0.43378910686652894	0.09221266078376145	0.06682879419924669
5.0e-6	2.5e-6	903	0.12417473253223453	0.06774538010237002	0.433789243607882	0.09221388730286653	0.06671853883886257
1.0e-6	5.0e-7	4115	0.12417474226032787	0.054849691556077176	0.43378924086274157	0.09221541767180508	0.06678453971019785
5.0e-7	2.5e-7	8130	0.1241747437023432	0.05029587862094914	0.43378925452013384	0.09221565460773387	0.06680612293143734
1.0e-7	5.0e-8	40247	0.12417474383539054	0.04116057846331809	0.43378925928660456	0.09221585233185535	0.06682641812236506
5.0e-8	2.5e-8	80395	0.12417474363153529	0.037347014695865724	0.4337892609518724	0.0922158776399893	0.06682916537398922
1.0e-8	5.0e-9	401582	0.12417474364165929	0.02796699033791248	0.43378926114186833	0.09221589801196828	0.06683139857045879
5.0e-9	2.5e-9	803073	0.12417474364091141	0.02434295787105848	0.433789261209814	0.09221590056383899	0.06683167996197599

